Speculative Dereferencing of Registers:Reviving Foreshadow

Since 2016, multiple microarchitectural attacks have exploited an effect that is attributed to prefetching. These works observe that certain user-space operations can fetch kernel addresses into the cache. Fetching user-inaccessible data into the cache enables KASLR breaks and assists various Meltdown-type attacks, especially Foreshadow. In this paper, we provide a systematic analysis of the root cause of this prefetching effect. While we confirm the empirical results of previous papers, we show that the attribution to a prefetching mechanism is fundamentally incorrect in all previous papers describing or exploiting this effect. In particular, neither the prefetch instruction nor other user-space instructions actually prefetch kernel addresses into the cache, leading to incorrect conclusions and ineffectiveness of proposed defenses. The effect exploited in all of these papers is, in fact, caused by speculative dereferencing of user-space registers in the kernel. Hence, mitigation techniques such as KAISER do not eliminate this leakage as previously believed. Beyond our thorough analysis of these previous works, we also demonstrate new attacks enabled by understanding the root cause, namely an address-translation attack in more restricted contexts, direct leakage of register values in certain scenarios, and the first end-to-end Foreshadow (L1TF) exploit targeting non-L1 data. The latter is effective even with the recommended Foreshadow mitigations enabled and thus revives the Foreshadow attack. We demonstrate that these dereferencing effects exist even on the most recent Intel CPUs with the latest hardware mitigations, and on CPUs previously believed to be unaffected, i.e., ARM, IBM, and AMD CPUs.

==> hyperv-windows.csv <==
0,0,0,0
1,0,0,0
2,0,0,0
3,0,0,0
4,0,0,0
5,0,0,0
6,0,0,0
7,0,0,0
8,0,0,0
9,0,0,0
10,0,0,0
11,0,0,0
12,0,0,0
13,0,0,0
14,0,0,0
15,0,0,0
16,0,0,0
17,0,0,0
18,0,0,0
19,0,0,0
20,0,0,0
21,0,0,0
22,0,0,0
23,0,0,0
24,0,0,0
25,0,0,0
26,0,0,0
27,0,0,0
28,0,0,0
29,0,0,0
30,0,0,0
31,0,0,0
32,0,0,0
33,0,0,0
34,0,0,0
35,0,0,0
36,0,0,0
37,0,0,0
38,0,0,0
39,0,0,0
40,0,0,0
41,0,0,0
42,0,0,0
43,0,0,0
44,0,0,0
45,0,0,0
46,0,0,0
47,0,0,0
48,0,0,0
49,0,0,0
50,0,0,0
51,0,0,0
52,0,0,0
53,0,0,0
54,0,0,0
55,0,0,0
56,0,0,0
57,0,0,0
58,0,0,0
59,0,0,0
60,0,0,0
61,0,0,0
62,0,0,0
63,0,0,0
64,0,0,0
65,0,0,0
66,0,0,0
67,0,0,0
68,0,0,0
69,633,0,0
70,0,0,0
71,0,0,0
72,596,0,0
73,0,0,0
74,0,0,0
75,4,0,0
76,0,0,0
77,0,0,0
78,0,0,0
79,0,0,0
80,330,0,0
81,0,0,0
82,2795,0,0
83,242,0,0
84,0,0,0
85,2924,0,0
86,2,0,0
87,0,0,0
88,17,0,0
89,0,0,0
90,0,0,0
91,1112,0,0
92,0,0,0
93,0,0,0
94,1238,0,0
95,0,0,0
96,0,0,0
97,46,0,0
98,0,0,0
99,0,0,0
100,36,0,0
101,0,0,0
102,0,0,0
103,13,0,3079
104,0,0,0
105,0,0,0
106,1,0,1834
107,0,0,0
108,0,0,0
109,0,0,0
110,0,0,0
111,0,0,0
112,1,0,2097
113,0,0,0
114,0,0,0
115,1,0,928
116,0,0,113
117,0,0,0
118,0,0,70
119,0,0,42
120,0,0,0
121,0,0,59
122,0,0,0
123,0,0,881
124,0,0,22
125,0,0,0
126,0,0,538
127,0,0,15
128,0,0,0
129,0,0,54
130,0,0,4
131,0,0,0
132,0,0,67
133,0,0,1
134,0,0,0
135,0,0,32
136,0,0,0
137,0,0,0
138,0,0,32
139,1,0,0
140,0,0,0
141,0,0,16
142,0,0,0
143,0,0,0
144,0,0,8
145,0,0,0
146,0,0,0
147,0,0,5
148,0,0,0
149,0,0,0
150,0,0,15
151,1,0,0
152,0,0,0
153,0,0,6
154,0,0,0
155,1,0,0
156,0,0,6
157,0,0,0
158,0,0,0
159,0,0,4
160,0,0,0
161,0,0,0
162,0,0,2
163,0,0,0
164,0,0,2
165,0,0,1
166,0,0,0
167,0,0,1
168,0,0,1
169,0,0,0
170,0,0,2
171,0,0,3
172,0,0,0
173,0,0,0
174,0,0,0
175,0,0,0
176,0,0,2
177,0,0,2
178,0,0,0
179,0,0,1
180,0,0,1
181,0,0,0
182,0,0,1
183,0,0,0
184,0,0,0
185,0,0,0
186,0,0,0
187,0,0,0
188,0,0,1
189,0,0,0
190,0,0,0
191,0,0,3
192,0,0,0
193,0,0,0
194,0,0,2
195,0,0,0
196,0,0,0
197,0,0,1
198,0,0,0
199,0,0,0
200,0,0,3
201,0,0,0
202,0,0,0
203,0,0,1
204,0,0,0
205,0,0,0
206,0,0,0
207,0,0,0
208,0,0,0
209,0,0,0
210,0,0,0
211,0,0,0
212,0,0,0
213,0,0,0
214,0,0,0
215,0,0,0
216,0,0,0
217,0,0,0
218,0,0,0
219,0,0,0
220,0,0,0
221,0,0,0
222,0,0,0
223,0,0,0
224,0,0,0
225,0,0,0
226,0,0,0
227,0,127,0
228,0,0,0
229,0,0,0
230,0,108,1
231,0,0,0
232,0,0,1
233,0,10,0
234,0,0,0
235,0,0,0
236,0,772,0
237,0,0,0
238,0,0,0
239,0,0,0
240,0,52,0
241,0,0,0
242,0,0,0
243,0,52,0
244,0,2104,0
245,0,0,0
246,0,0,0
247,0,4945,0
248,0,0,0
249,0,0,0
250,0,548,0
251,0,0,0
252,0,0,0
253,0,80,1
254,0,0,0
255,0,0,0
256,0,63,2
257,1,0,0
258,0,0,0
259,0,45,4
260,0,0,0
261,0,0,0
262,0,28,3
263,0,0,0
264,0,13,0
265,0,16,0
266,0,0,0
267,0,10,0
268,0,11,0
269,0,0,0
270,0,26,1
271,0,38,0
272,0,0,0
273,1,7,4
274,0,44,0
275,0,0,0
276,0,16,2
277,0,10,0
278,0,0,0
279,0,17,0
280,0,7,0
281,0,0,0
282,0,42,0
283,0,1,0
284,0,0,0
285,0,98,0
286,0,2,0
287,0,0,0
288,0,20,1
289,0,0,0
290,0,0,0
291,0,19,0
292,0,0,0
293,0,0,0
294,0,17,0
295,0,0,0
296,0,0,0
297,0,19,0
298,0,0,0
299,0,0,0
300,0,12,0
301,0,0,0
302,0,0,0
303,0,11,0
304,0,0,0
305,0,0,0
306,0,12,0
307,0,0,0
308,0,0,0
309,1,11,0
310,0,0,0
311,0,0,0
312,0,9,0
313,0,0,0
314,0,1,0
315,0,10,0
316,0,0,0
317,1,5,0
318,0,4,1
319,0,0,0
320,0,3,0
321,0,5,0
322,0,0,0
323,0,4,0
324,0,3,0
325,0,0,0
326,0,4,0
327,0,5,0
328,0,0,0
329,0,8,0
330,0,1,0
331,0,0,0
332,0,7,0
333,0,0,0
334,0,0,0
335,0,7,0
336,0,0,0
337,0,0,0
338,0,6,2
339,0,0,0
340,0,0,0
341,0,7,1
342,0,0,0
343,0,0,0
344,0,9,2
345,0,0,0
346,0,0,0
347,0,14,0
348,0,0,0
349,0,0,0
350,0,5,1
351,0,0,0
352,0,0,0
353,0,5,0
354,0,0,0
355,0,0,0
356,0,4,0
357,0,0,0
358,0,0,0
359,0,9,0
360,0,0,0
361,0,0,0
362,0,5,0
363,0,0,0
364,0,0,0
365,0,3,0
366,0,0,0
367,0,1,0
368,0,3,0
369,0,0,0
370,0,2,0
371,0,0,0
372,0,0,0
373,0,1,0
374,0,0,0
375,0,0,0
376,0,2,0
377,0,1,0
378,0,0,0
379,0,1,0
380,0,0,0
381,0,0,0
382,0,1,0
383,0,0,0
384,0,0,0
385,0,2,1
386,0,0,0
387,0,0,0
388,0,0,0
389,0,0,0
390,0,0,0
391,0,0,0
392,0,0,0
393,0,0,0
394,0,0,0
395,0,0,0
396,0,0,0
397,0,1,0
398,0,0,0
399,0,0,0
400,0,1,0
401,0,0,0
402,0,0,0
403,0,0,0
404,0,0,0
405,0,0,0
406,0,0,0
407,0,0,0
408,0,0,0
409,0,0,0
410,0,0,0
411,0,0,0
412,1,0,0
413,0,0,0
414,0,0,0
415,0,0,0
416,0,0,0
417,0,1,0
418,0,0,0
419,0,0,0
420,0,0,0
421,0,0,0
422,0,0,0
423,0,0,1
424,0,0,0
425,0,0,0
426,0,0,0
427,0,0,0
428,0,0,0
429,0,0,0
430,0,0,0
431,0,0,0
432,0,0,1
433,0,0,0
434,0,0,0
435,0,1,0
436,0,0,0
437,0,0,0
438,0,0,0
439,0,0,0
440,0,0,0
441,0,0,1
442,0,0,0
443,0,0,0
444,0,0,0
445,0,0,0
446,0,0,0
447,0,0,0
448,0,0,0
449,0,0,0
450,0,0,0
451,0,0,0
452,0,0,0
453,0,0,0
454,0,0,0
455,0,0,0
456,0,0,0
457,0,0,0
458,0,0,0
459,0,0,0
460,0,0,0
461,0,0,0
462,0,0,0
463,0,0,0
464,0,0,0
465,0,0,0
466,0,0,0
467,0,0,0
468,0,0,0
469,0,0,0
470,0,0,0
471,0,0,0
472,0,0,0
473,0,0,0
474,0,0,0
475,0,0,0
476,0,0,0
477,0,0,0
478,0,0,0
479,0,0,1
480,0,0,0
481,0,0,0
482,0,0,0
483,0,0,0
484,0,0,0
485,0,0,0
486,0,0,0
487,0,0,0
488,0,0,0
489,0,0,0
490,0,0,0
491,0,0,0
492,0,0,0
493,0,0,0
494,0,0,0
495,0,0,0
496,0,0,0
497,0,0,0
498,0,0,0
499,0,0,0
500,0,0,0
501,0,0,0
502,0,0,0
503,0,0,0
504,0,0,0
505,0,0,0
506,0,0,0
507,0,0,0
508,0,0,0
509,0,0,0
510,0,0,0
511,0,0,0
512,0,0,0
513,0,0,0
514,0,0,0
515,0,0,0
516,0,0,0
517,0,0,0
518,0,0,1
519,0,0,0
520,0,0,0
521,0,0,0
522,0,0,0
523,0,0,0
524,0,0,0
525,0,0,0
526,0,0,0
527,0,0,0
528,0,0,0
529,0,0,0
530,0,0,0
531,0,0,0
532,0,0,0
533,0,0,0
534,0,0,0
535,0,0,0
536,0,0,0
537,0,0,0
538,0,0,0
539,0,0,0
540,0,0,0
541,0,0,1
542,0,0,0
543,0,0,0
544,0,0,0
545,0,0,0
546,0,0,0
547,0,0,0
548,0,0,0
549,0,0,0
550,0,0,0
551,0,0,0
552,0,0,0
553,0,0,0
554,0,0,0
555,0,0,0
556,0,0,0
557,0,0,0
558,0,0,0
559,0,0,0
560,0,0,0
561,0,0,0
562,0,0,0
563,0,0,0
564,0,0,0
565,0,0,0
566,0,0,0
567,0,0,0
568,0,1,0
569,0,0,0
570,0,0,0
571,0,0,0
572,0,0,0
573,0,0,0
574,0,0,0
575,0,0,0
576,0,0,0
577,0,0,0
578,0,0,0
579,0,0,0
580,0,0,0
581,0,0,0
582,0,0,0
583,0,0,0
584,0,0,0
585,0,0,0
586,0,0,0
587,0,0,0
588,0,0,0
589,0,0,0
590,0,0,0
591,0,0,0
592,0,0,0
593,0,0,0
594,0,0,0
595,0,0,0
596,0,0,0
597,0,0,0
598,0,0,0
599,0,0,0
600,0,0,0
601,0,0,0
602,0,0,0
603,0,0,0
604,0,0,0
605,0,0,0
606,0,0,0
607,0,0,0
608,0,0,0
609,0,1,0
610,0,0,0
611,0,0,0
612,0,1,0
613,0,0,0
614,0,0,0
615,0,17,0
616,0,0,0
617,0,0,0
618,0,1,0
619,0,0,0
620,0,0,0
621,0,4,0
622,0,0,0
623,0,9,0
624,0,0,0
625,0,0,0
626,0,6,0
627,0,3,0
628,0,0,0
629,0,0,0
630,0,0,0
631,0,0,0
632,0,0,0
633,0,0,0
634,0,0,0
635,0,0,0
636,0,0,0
637,0,0,0
638,0,15,0
639,0,0,0
640,0,0,0
641,0,0,0
642,0,0,0
643,0,0,0
644,0,2,0
645,0,0,0
646,0,0,0
647,0,2,0
648,0,0,0
649,0,0,0
650,0,0,0
651,0,0,0
652,0,0,0
653,0,5,0
654,0,0,0
655,0,0,0
656,0,0,0
657,0,0,0
658,0,0,0
659,0,0,0
660,0,0,0
661,0,1,0
662,0,0,0
663,0,0,0
664,0,0,0
665,0,1,0
666,0,0,0
667,0,1,0
668,0,1,0
669,0,0,0
670,0,0,0
671,0,0,0
672,0,0,0
673,0,0,0
674,0,1,0
675,0,0,0
676,0,0,1
677,0,1,0
678,0,0,0
679,0,1,0
680,0,0,0
681,0,0,0
682,0,1,0
683,0,0,0
684,0,0,0
685,0,0,0
686,0,0,0
687,0,0,0
688,0,0,0
689,0,0,0
690,0,0,0
691,0,1,0
692,0,0,0
693,0,0,0
694,0,0,0
695,0,0,0
696,0,0,0
697,0,0,0
698,0,0,0
699,0,0,0
700,0,0,1
701,0,0,0
702,0,0,0
703,0,1,0
704,0,0,0
705,0,0,0
706,0,1,0
707,0,0,0
708,0,0,0
709,0,1,0
710,0,0,0
711,0,0,0
712,0,2,0
713,0,0,0
714,0,1,0
715,0,1,0
716,0,0,0
717,0,0,0
718,0,0,0
719,0,0,0
720,0,1,0
721,0,3,0
722,0,0,0
723,0,1,0
724,0,2,0
725,0,0,0
726,0,0,1
727,0,1,0
728,0,0,0
729,0,1,0
730,0,0,0
731,0,0,0
732,0,0,0
733,0,0,0
734,0,0,0
735,0,1,0
736,0,0,0
737,0,0,0
738,0,1,0
739,0,0,0
740,0,0,0
741,0,1,0
742,0,0,0
743,0,0,0
744,0,2,0
745,0,0,0
746,0,0,0
747,0,3,0
748,0,0,0
749,0,0,0
750,0,0,0
751,0,0,0
752,0,0,0
753,0,2,0
754,0,0,0
755,0,0,0
756,0,1,0
757,0,0,0
758,0,0,0
759,0,1,0
760,0,0,0
761,0,3,0
762,0,0,0
763,0,0,0
764,0,3,0
765,0,3,0
766,0,0,0
767,0,1,0
768,0,1,0
769,0,0,0
770,0,0,0
771,0,4,0
772,0,0,0
773,0,1,0
774,0,6,0
775,0,0,0
776,0,0,0
777,0,1,0
778,0,0,0
779,0,1,0
780,0,0,0
781,0,0,0
782,0,4,0
783,0,3,0
784,0,0,0
785,0,1,0
786,0,5,0
787,0,0,0
788,0,2,0
789,0,0,0
790,0,0,0
791,0,2,0
792,0,0,0
793,0,0,0
794,0,6,0
795,0,0,0
796,0,0,0
797,0,2,0
798,0,0,0
799,0,0,0
800,0,3,0
801,0,0,0
802,0,0,0
803,0,1,0
804,0,0,0
805,0,0,0
806,0,11,0
807,0,0,0
808,0,0,0
809,0,2,0
810,0,0,0
811,0,0,0
812,0,0,0
813,0,0,0
814,0,0,0
815,0,1,0
816,0,0,0
817,0,0,0
818,0,1,0
819,0,0,0
820,0,2,0
821,0,4,0
822,0,0,0
823,0,2,0
824,0,1,0
825,0,0,0
826,0,1,0
827,0,1,0
828,0,0,0
829,0,2,0
830,0,0,0
831,0,0,0
832,0,4,0
833,0,0,0
834,0,0,0
835,0,1,0
836,0,5,0
837,0,0,0
838,0,1,0
839,0,0,0
840,0,0,0
841,0,2,0
842,0,0,0
843,0,0,0
844,0,4,0
845,0,0,0
846,0,0,0
847,0,6,0
848,0,0,0
849,0,0,0
850,0,0,0
851,0,0,0
852,0,0,0
853,0,4,0
854,0,0,0
855,0,0,0
856,0,2,0
857,0,0,0
858,0,0,0
859,0,0,0
860,0,0,0
861,0,0,0
862,0,8,0
863,0,0,0
864,0,0,0
865,0,6,0
866,0,0,0
867,0,0,0
868,0,0,0
869,0,0,0
870,0,4,0
871,0,1,0
872,0,0,0
873,0,0,0
874,0,6,0
875,0,0,0
876,0,2,0
877,0,1,0
878,0,0,0
879,0,8,0
880,0,0,0
881,0,0,0
882,0,2,0
883,0,2,0
884,0,0,0
885,0,5,0
886,0,7,0
887,0,0,0
888,0,4,0
889,0,0,0
890,0,0,0
891,0,4,0
892,0,0,0
893,0,0,0
894,0,0,0
895,0,0,0
896,0,0,0
897,0,4,0
898,0,0,0
899,0,0,0
900,0,5,0
901,0,0,0
902,0,0,0
903,0,3,0
904,0,0,0
905,0,0,0
906,0,22,0
907,0,0,0
908,0,0,0
909,0,1,0
910,0,0,0
911,0,0,0
912,0,1,0
913,0,0,0
914,0,3,0
915,0,2,0
916,0,0,0
917,0,0,0
918,0,0,0
919,0,0,0
920,0,9,0
921,0,1,0
922,0,0,0
923,0,0,0
924,0,3,0
925,0,0,0
926,0,0,0
927,0,0,0
928,0,0,0
929,0,0,0
930,0,0,0
931,0,0,0
932,0,1,0
933,0,0,1
934,0,0,0
935,0,1,0
936,0,0,0
937,0,0,0
938,0,2,0
939,0,0,0
940,0,0,0
941,0,0,0
942,0,0,0
943,0,0,0
944,0,1,0
945,0,0,0
946,0,0,0
947,0,0,0
948,0,0,0
949,0,0,0
950,0,1,0
951,0,0,0
952,0,0,0
953,0,0,0
954,0,0,0
955,0,0,0
956,0,5,0
957,0,0,0
958,0,0,0
959,0,0,0
960,0,0,0
961,0,0,0
962,0,0,0
963,0,0,0
964,0,0,0
965,0,1,0
966,0,0,0
967,0,1,0
968,0,1,0
969,0,0,0
970,0,0,0
971,0,1,0
972,0,0,0
973,0,0,0
974,0,0,0
975,0,0,0
976,0,0,0
977,0,0,0
978,0,0,0
979,0,0,0
980,0,0,0
981,0,0,0
982,0,0,1
983,0,0,0
984,0,0,0
985,0,0,0
986,0,0,0
987,0,0,0
988,0,0,0
989,0,0,0
990,0,0,0
991,0,1,0
992,0,0,0
993,0,0,0
994,0,0,0
995,0,0,0
996,0,0,0
997,0,1,0
998,0,0,0
999,0,0,0

==> tlb.tikz <==
\tikzset{core/.style={anchor=south west,draw,minimum width=6.5cm,minimum height=1.2cm,text width=6cm,align=center,fill=black!10}}
        \tikzset{L1/.style={anchor=south west,draw,minimum width=3cm,minimum height=1.2cm,text width=2.5cm,align=center}}
        \tikzset{L2/.style={anchor=south west,draw,minimum width=6.5cm,minimum height=1.2cm,text width=6cm,align=center}}
        \tikzset{LLC/.style={anchor=south west,draw,minimum width=16cm,minimum height=2cm,text width=6cm,align=center}}
        \begin{tikzpicture}[scale=0.45, transform shape]
        % core 0
        \node (core0) at (0,7) [core] {\Large CPU Core};
        \node (IL10) at (0,5.5) [L2] {\Large TLB};
        \node (PDE0) at (0,4) [L2] {\Large PDE cache};
        \node (PDPTE0) at (0,2.5) [L2] {\Large PDPTE cache};
        \node (PML4E0) at (0,1) [L2] {\Large PML4E cache};
        \path [draw] (core0.south) -| (IL10);
        \path [draw] (IL10) |- (PDE0.north);
        \path [draw] (PDE0.south) |- (PDPTE0.north);
        \path [draw] (PDPTE0.south) |- (PML4E0.north);
        
\end{tikzpicture}

